Learning Bilingual Sentence Embeddings via Autoencoding and Computing Similarities with a Multilayer Perceptron

We propose a novel model architecture and training algorithm to learn bilingual sentence embeddings from a combination of parallel and monolingual data. Our method connects autoencoding and neural machine translation to force the source and target sentence embeddings to share the same space without the help of a pivot language or an additional transformation. We train a multilayer perceptron on top of the sentence embeddings to extract good bilingual sentence pairs from nonparallel or noisy parallel data. Our approach shows promising performance on sentence alignment recovery and the WMT 2018 parallel corpus filtering tasks with only a single model.

==> similarity.cosine.sorted.dat <==
1	0.018099
100000	0.129083
200000	0.144857
300000	0.155084
400000	0.162857
500000	0.169141
600000	0.174485
700000	0.179191
800000	0.183386
900000	0.187184
1000000	0.190691
1100000	0.193930
1200000	0.196946
1300000	0.199787
1400000	0.202474
1500000	0.205031
1600000	0.207461
1700000	0.209785
1800000	0.212010
1900000	0.214162
2000000	0.216236
2100000	0.218238
2200000	0.220181
2300000	0.222056
2400000	0.223872
2500000	0.225648
2600000	0.227370
2700000	0.229039
2800000	0.230680
2900000	0.232283
3000000	0.233843
3100000	0.235378
3200000	0.236886
3300000	0.238352
3400000	0.239805
3500000	0.241228
3600000	0.242623
3700000	0.243992
3800000	0.245347
3900000	0.246678
4000000	0.247990
4100000	0.249278
4200000	0.250545
4300000	0.251803
4400000	0.253042
4500000	0.254267
4600000	0.255471
4700000	0.256668
4800000	0.257847
4900000	0.259013
5000000	0.260161
5100000	0.261303
5200000	0.262432
5300000	0.263548
5400000	0.264653
5500000	0.265748
5600000	0.266841
5700000	0.267914
5800000	0.268987
5900000	0.270050
6000000	0.271107
6100000	0.272150
6200000	0.273193
6300000	0.274220
6400000	0.275238
6500000	0.276251
6600000	0.277257
6700000	0.278253
6800000	0.279239
6900000	0.280226
7000000	0.281202
7100000	0.282177
7200000	0.283144
7300000	0.284103
7400000	0.285061
7500000	0.286015
7600000	0.286965
7700000	0.287903
7800000	0.288836
7900000	0.289766
8000000	0.290690
8100000	0.291614
8200000	0.292532
8300000	0.293445
8400000	0.294355
8500000	0.295260
8600000	0.296158
8700000	0.297053
8800000	0.297945
8900000	0.298835
9000000	0.299719
9100000	0.300605
9200000	0.301482
9300000	0.302358
9400000	0.303231
9500000	0.304104
9600000	0.304970
9700000	0.305837
9800000	0.306699
9900000	0.307559
10000000	0.308412
10100000	0.309266
10200000	0.310118
10300000	0.310967
10400000	0.311812
10500000	0.312653
10600000	0.313491
10700000	0.314324
10800000	0.315160
10900000	0.315993
11000000	0.316825
11100000	0.317649
11200000	0.318477
11300000	0.319301
11400000	0.320122
11500000	0.320944
11600000	0.321761
11700000	0.322578
11800000	0.323390
11900000	0.324203
12000000	0.325017
12100000	0.325829
12200000	0.326640
12300000	0.327447
12400000	0.328255
12500000	0.329062
12600000	0.329865
12700000	0.330664
12800000	0.331464
12900000	0.332265
13000000	0.333061
13100000	0.333857
13200000	0.334656
13300000	0.335453
13400000	0.336244
13500000	0.337036
13600000	0.337828
13700000	0.338622
13800000	0.339412
13900000	0.340203
14000000	0.340991
14100000	0.341778
14200000	0.342571
14300000	0.343359
14400000	0.344147
14500000	0.344932
14600000	0.345721
14700000	0.346509
14800000	0.347298
14900000	0.348085
15000000	0.348869
15100000	0.349654
15200000	0.350440
15300000	0.351227
15400000	0.352013
15500000	0.352795
15600000	0.353578
15700000	0.354359
15800000	0.355141
15900000	0.355924
16000000	0.356707
16100000	0.357494
16200000	0.358279
16300000	0.359061
16400000	0.359839
16500000	0.360619
16600000	0.361399
16700000	0.362181
16800000	0.362961
16900000	0.363743
17000000	0.364525
17100000	0.365307
17200000	0.366086
17300000	0.366868
17400000	0.367648
17500000	0.368430
17600000	0.369212
17700000	0.369992
17800000	0.370773
17900000	0.371553
18000000	0.372333
18100000	0.373111
18200000	0.373893
18300000	0.374675
18400000	0.375459
18500000	0.376243
18600000	0.377027
18700000	0.377807
18800000	0.378593
18900000	0.379377
19000000	0.380160
19100000	0.380950
19200000	0.381736
19300000	0.382524
19400000	0.383309
19500000	0.384096
19600000	0.384882
19700000	0.385670
19800000	0.386462
19900000	0.387250
20000000	0.388044
20100000	0.388831
20200000	0.389620
20300000	0.390418
20400000	0.391211
20500000	0.392007
20600000	0.392800
20700000	0.393596
20800000	0.394395
20900000	0.395196
21000000	0.395996
21100000	0.396793
21200000	0.397592
21300000	0.398393
21400000	0.399196
21500000	0.399997
21600000	0.400801
21700000	0.401609
21800000	0.402413
21900000	0.403226
22000000	0.404038
22100000	0.404846
22200000	0.405657
22300000	0.406469
22400000	0.407288
22500000	0.408102
22600000	0.408922
22700000	0.409735
22800000	0.410559
22900000	0.411380
23000000	0.412210
23100000	0.413040
23200000	0.413876
23300000	0.414707
23400000	0.415538
23500000	0.416374
23600000	0.417209
23700000	0.418053
23800000	0.418892
23900000	0.419731
24000000	0.420578
24100000	0.421423
24200000	0.422275
24300000	0.423132
24400000	0.423995
24500000	0.424850
24600000	0.425717
24700000	0.426579
24800000	0.427454
24900000	0.428321
25000000	0.429193
25100000	0.430074
25200000	0.430948
25300000	0.431827
25400000	0.432712
25500000	0.433602
25600000	0.434494
25700000	0.435390
25800000	0.436291
25900000	0.437188
26000000	0.438095
26100000	0.438999
26200000	0.439915
26300000	0.440834
26400000	0.441750
26500000	0.442675
26600000	0.443603
26700000	0.444531
26800000	0.445471
26900000	0.446410
27000000	0.447353
27100000	0.448302
27200000	0.449254
27300000	0.450214
27400000	0.451171
27500000	0.452141
27600000	0.453114
27700000	0.454092
27800000	0.455074
27900000	0.456063
28000000	0.457050
28100000	0.458052
28200000	0.459057
28300000	0.460065
28400000	0.461085
28500000	0.462112
28600000	0.463138
28700000	0.464174
28800000	0.465211
28900000	0.466259
29000000	0.467313
29100000	0.468371
29200000	0.469441
29300000	0.470517
29400000	0.471602
29500000	0.472691
29600000	0.473786
29700000	0.474888
29800000	0.476002
29900000	0.477118
30000000	0.478242
30100000	0.479377
30200000	0.480520
30300000	0.481673
30400000	0.482839
30500000	0.484006
30600000	0.485196
30700000	0.486392
30800000	0.487590
30900000	0.488804
31000000	0.490025
31100000	0.491256
31200000	0.492499
31300000	0.493760
31400000	0.495027
31500000	0.496300
31600000	0.497594
31700000	0.498903
31800000	0.500223
31900000	0.501557
32000000	0.502906
32100000	0.504261
32200000	0.505639
32300000	0.507029
32400000	0.508440
32500000	0.509873
32600000	0.511324
32700000	0.512786
32800000	0.514282
32900000	0.515790
33000000	0.517323
33100000	0.518881
33200000	0.520466
33300000	0.522089
33400000	0.523728
33500000	0.525398
33600000	0.527101
33700000	0.528847
33800000	0.530619
33900000	0.532439
34000000	0.534305
34100000	0.536215
34200000	0.538177
34300000	0.540188
34400000	0.542245
34500000	0.544377
34600000	0.546591
34700000	0.548878
34800000	0.551242
34900000	0.553676
35000000	0.556209
35100000	0.558830
35200000	0.561552
35300000	0.564405
35400000	0.567409
35500000	0.570584
35600000	0.573960
35700000	0.577555
35800000	0.581465
35900000	0.585760
36000000	0.590566
36100000	0.595999
36200000	0.602363
36300000	0.609996
36400000	0.619781
36500000	0.633771
36600000	0.660792
36643369	0.776008


==> similarity.nn.sorted.dat <==
1	0.0
100000	0.000000
200000	0.000000
300000	0.000000
400000	0.000000
500000	0.000000
600000	0.000000
700000	0.000000
800000	0.000000
900000	0.000000
1000000	0.000000
1100000	0.000000
1200000	0.000000
1300000	0.000000
1400000	0.000000
1500000	0.000000
1600000	0.000000
1700000	0.000000
1800000	0.000000
1900000	0.000000
2000000	0.000000
2100000	0.000000
2200000	0.000000
2300000	0.000000
2400000	0.000000
2500000	0.000000
2600000	0.000000
2700000	0.000000
2800000	0.000000
2900000	0.000000
3000000	0.000000
3100000	0.000000
3200000	0.000000
3300000	0.000000
3400000	0.000000
3500000	0.000000
3600000	0.000000
3700000	0.000000
3800000	0.000000
3900000	0.000000
4000000	0.000000
4100000	0.000000
4200000	0.000000
4300000	0.000000
4400000	0.000000
4500000	0.000000
4600000	0.000000
4700000	0.000000
4800000	0.000000
4900000	0.000000
5000000	0.000000
5100000	0.000000
5200000	0.000000
5300000	0.000000
5400000	0.000000
5500000	0.000000
5600000	0.000000
5700000	0.000000
5800000	0.000000
5900000	0.000000
6000000	0.000000
6100000	0.000000
6200000	0.000000
6300000	0.000000
6400000	0.000000
6500000	0.000000
6600000	0.000000
6700000	0.000000
6800000	0.000000
6900000	0.000000
7000000	0.000000
7100000	0.000000
7200000	0.000000
7300000	0.000000
7400000	0.000000
7500000	0.000000
7600000	0.000000
7700000	0.000000
7800000	0.000000
7900000	0.000000
8000000	0.000000
8100000	0.000000
8200000	0.000000
8300000	0.000000
8400000	0.000000
8500000	0.000000
8600000	0.000000
8700000	0.000000
8800000	0.000000
8900000	0.000000
9000000	0.000000
9100000	0.000000
9200000	0.000000
9300000	0.000000
9400000	0.000000
9500000	0.000000
9600000	0.000000
9700000	0.000000
9800000	0.000000
9900000	0.000000
10000000	0.000000
10100000	0.000000
10200000	0.000000
10300000	0.000000
10400000	0.000000
10500000	0.000000
10600000	0.000000
10700000	0.000000
10800000	0.000000
10900000	0.000000
11000000	0.000000
11100000	0.000000
11200000	0.000000
11300000	0.000000
11400000	0.000000
11500000	0.000000
11600000	0.000000
11700000	0.000000
11800000	0.000000
11900000	0.000000
12000000	0.000000
12100000	0.000000
12200000	0.000000
12300000	0.000000
12400000	0.000000
12500000	0.000000
12600000	0.000000
12700000	0.000000
12800000	0.000000
12900000	0.000000
13000000	0.000000
13100000	0.000000
13200000	0.000000
13300000	0.000000
13400000	0.000000
13500000	0.000000
13600000	0.000000
13700000	0.000000
13800000	0.000000
13900000	0.000000
14000000	0.000000
14100000	0.000000
14200000	0.000000
14300000	0.000000
14400000	0.000000
14500000	0.000000
14600000	0.000000
14700000	0.000000
14800000	0.000000
14900000	0.000000
15000000	0.000000
15100000	0.000000
15200000	0.000000
15300000	0.000000
15400000	0.000000
15500000	0.000000
15600000	0.000000
15700000	0.000000
15800000	0.000000
15900000	0.000000
16000000	0.000000
16100000	0.000000
16200000	0.000000
16300000	0.000000
16400000	0.000000
16500000	0.000000
16600000	0.000000
16700000	0.000000
16800000	0.000000
16900000	0.000000
17000000	0.000000
17100000	0.000000
17200000	0.000000
17300000	0.000000
17400000	0.000000
17500000	0.000000
17600000	0.000000
17700000	0.000000
17800000	0.000000
17900000	0.000000
18000000	0.000000
18100000	0.000000
18200000	0.000000
18300000	0.000000
18400000	0.000000
18500000	0.000000
18600000	0.000000
18700000	0.000000
18800000	0.000000
18900000	0.000000
19000000	0.000000
19100000	0.000000
19200000	0.000000
19300000	0.000000
19400000	0.000000
19500000	0.000000
19600000	0.000000
19700000	0.000000
19800000	0.000000
19900000	0.000000
20000000	0.000000
20100000	0.000000
20200000	0.000000
20300000	0.000000
20400000	0.000000
20500000	0.000000
20600000	0.000000
20700000	0.000000
20800000	0.000000
20900000	0.000000
21000000	0.000000
21100000	0.000000
21200000	0.000000
21300000	0.000000
21400000	0.000000
21500000	0.000000
21600000	0.000000
21700000	0.000000
21800000	0.000000
21900000	0.000000
22000000	0.000000
22100000	0.000000
22200000	0.000000
22300000	0.000000
22400000	0.000000
22500000	0.000000
22600000	0.000000
22700000	0.000000
22800000	0.000000
22900000	0.000000
23000000	0.000000
23100000	0.000000
23200000	0.000000
23300000	0.000000
23400000	0.000000
23500000	0.000000
23600000	0.000000
23700000	0.000000
23800000	0.000000
23900000	0.000000
24000000	0.000000
24100000	0.000000
24200000	0.000000
24300000	0.000000
24400000	0.000000
24500000	0.000000
24600000	0.000000
24700000	0.000000
24800000	0.000000
24900000	0.000000
25000000	0.000000
25100000	0.000000
25200000	0.000000
25300000	0.000000
25400000	0.000000
25500000	0.000000
25600000	0.000000
25700000	0.000000
25800000	0.000000
25900000	0.000000
26000000	0.000000
26100000	0.000000
26200000	0.000000
26300000	0.000000
26400000	0.000000
26500000	0.000000
26600000	0.000000
26700000	0.000000
26800000	0.000000
26900000	0.000000
27000000	0.000000
27100000	0.000000
27200000	0.000000
27300000	0.000000
27400000	0.000000
27500000	0.000000
27600000	0.000000
27700000	0.000000
27800000	0.000000
27900000	0.000000
28000000	0.000000
28100000	0.000000
28200000	0.000000
28300000	0.000000
28400000	0.000000
28500000	0.000000
28600000	0.000000
28700000	0.000000
28800000	0.000000
28900000	0.000000
29000000	0.000000
29100000	0.000000
29200000	0.000000
29300000	0.000000
29400000	0.000000
29500000	0.000000
29600000	0.000000
29700000	0.000000
29800000	0.000000
29900000	0.000000
30000000	0.000000
30100000	0.000000
30200000	0.000000
30300000	0.000000
30400000	0.000000
30500000	0.000000
30600000	0.000000
30700000	0.000000
30800000	0.000000
30900000	0.000000
31000000	0.000000
31100000	0.000000
31200000	0.000000
31300000	0.000000
31400000	0.000000
31500000	0.000000
31600000	0.000000
31700000	0.000000
31800000	0.000000
31900000	0.000000
32000000	0.000000
32100000	0.000000
32200000	0.000000
32300000	0.000000
32400000	0.000000
32500000	0.000000
32600000	0.000000
32700000	0.000000
32800000	0.000000
32900000	0.000000
33000000	0.000000
33100000	0.000000
33200000	0.000000
33300000	0.000000
33400000	0.000000
33500000	0.000000
33600000	0.000000
33700000	0.000000
33800000	0.000000
33900000	0.000001
34000000	0.000002
34100000	0.000006
34200000	0.000014
34300000	0.000035
34400000	0.000090
34500000	0.000246
34600000	0.000700
34700000	0.002120
34800000	0.006794
34900000	0.022859
35000000	0.079544
35100000	0.257834
35200000	0.602568
35300000	0.879984
35400000	0.975482
35500000	0.995851
35600000	0.999409
35700000	0.999930
35800000	0.999993
35900000	0.999999
36000000	1.000000
36100000	1.000000
36200000	1.000000
36300000	1.000000
36400000	1.000000
36500000	1.000000
36600000	1.000000
36643369	1.0

